Pilot-Aided Distributed Multi-Group Multicast Precoding Design for Cell-Free Massive MIMO

We propose fully distributed multi-group multicast precoding designs for cell-free massive multiple-input multiple-output (MIMO) systems with modest training overhead. We target the minimization of the sum of the maximum mean squared errors (MSEs) over the multicast groups, which is then approximated with a weighted sum MSE minimization to simplify the computation and signaling. To design the joint network-wide multi-group multicast precoders at the base stations (BSs) and the combiners at the user equipments (UEs) in a fully distributed fashion, we adopt an iterative bi-directional training scheme with UE-specific or group-specific precoded uplink pilots and group-specific precoded downlink pilots. To this end, we introduce a new group-specific uplink training resource that entirely eliminates the need for backhaul signaling for the channel state information (CSI) exchange. The precoders are optimized locally at each BS by means of either best-response or gradient-based updates, and the convergence of the two approaches is analyzed with respect to the centralized implementation with perfect CSI. Finally, numerical results show that the proposed distributed methods greatly outperform conventional cell-free massive MIMO precoding designs that rely solely on local CSI.

==> Figdata/fig2data.txt <==
xin,sumMSEm10dBm,grpMSEm10dBm,sumMSEp10dBm,grpMSEp10dBm,sumMSEp30dBm,grpMSEp30dBm
1,1.53132133867693,1.51917242275295,17.3422343148243,17.317726301491,19.847722459829,19.8195701708197
2,2.35380197609811,3.46254981982459,36.3289211253532,37.1021631474976,66.6528521978663,66.521973058896
3,2.66826178501306,3.70599075110269,37.0821505184337,38.003096975191,66.9407123036501,67.1696210722924
4,2.83900860435491,3.83865105088672,37.6628780418484,38.7589749454668,66.9497123143683,67.362022047419
5,2.89517554218319,3.90026881926942,38.2030790136406,39.407307825242,66.9634400971781,67.5344776418115
6,2.97608761286638,3.95320723996197,38.6848632194813,39.9965536173103,66.974171076068,67.6792486298366
7,3.00201303626051,3.98309185186054,39.0854787492835,40.5492737603772,66.9873758043413,67.7963455474246
8,3.05563534524597,4.01348839411303,39.4365711525784,41.0924640019904,66.9964579887917,67.9117027556525
9,3.0555955086228,4.01444970528049,39.7924797217557,41.5430085059576,67.0097891887212,68.0166592791722
10,3.07161760305077,4.04603767879506,40.0621808064214,41.9469314496626,67.0182994648724,68.1051631747561

==> Figdata/fig3data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR,cen,cenPer
1,19.8913571212454,19.8541445079039,19.7523758414097,19.7804508570975,19.8640846109841,67.3663230154646,88.5408340235295
2,26.0166533597158,30.2927931727834,28.9072669866732,36.9839308767589,40.6190827564083,67.3663230154646,88.5408340235295
3,28.2681906885436,32.8369121237616,44.1479078020281,42.6088489747801,50.3894228935729,67.3663230154646,88.5408340235295
4,29.6001509091113,33.9305993673919,59.8368328678911,49.3343175333688,55.891292858779,67.3663230154646,88.5408340235295
5,30.1317603278044,34.3976089251034,65.9611311248306,52.2009221722047,58.6326240253936,67.3663230154646,88.5408340235295
6,30.6810768627093,34.7760175116263,69.2884327081423,54.6735196602051,60.5575146465526,67.3663230154646,88.5408340235295
7,30.9095373592211,34.9890546966171,71.5964534111354,55.9656690805173,62.0344348318004,67.3663230154646,88.5408340235295
8,31.2072837874767,35.1810030274456,73.3655351009747,56.985253282973,63.2206776259011,67.3663230154646,88.5408340235295
9,31.3432329080839,35.3178923069698,74.8082397098318,57.5278462784543,64.2091202800492,67.3663230154646,88.5408340235295
10,31.5412914775726,35.4345136301507,75.9498879521217,58.0198152040558,65.0440385905992,67.3663230154646,88.5408340235295
11,31.6209447119173,35.5261838965537,76.9513025947059,58.021241291232,65.7708915065473,67.3663230154646,88.5408340235295
12,31.7776207094076,35.5751506721952,77.7653671616891,58.0399346022399,66.366850398955,67.3663230154646,88.5408340235295
13,31.8583082118211,35.6455992774474,78.4597230683419,58.079902218936,66.9303720454222,67.3663230154646,88.5408340235295
14,31.9589402161318,35.698612081321,79.1068508125395,58.1307319441408,67.3990015510301,67.3663230154646,88.5408340235295
15,31.9667003318896,35.7704234796909,79.6299299601149,58.212603864415,67.8248589853401,67.3663230154646,88.5408340235295
16,32.0338395599981,35.7745928831294,80.1154167345431,58.2969781538449,68.1743453924316,67.3663230154646,88.5408340235295
17,32.0899502119727,35.8486189172529,80.5636354699079,58.4076869938084,68.5267772729697,67.3663230154646,88.5408340235295
18,32.0975021181336,35.826305707444,80.9503344066067,58.521379067484,68.8568897187336,67.3663230154646,88.5408340235295
19,32.1481029397876,35.871522550257,81.2713180651396,58.6347799293594,69.1828641774952,67.3663230154646,88.5408340235295
20,32.165237747598,35.9078380936953,81.5777760942206,58.7574308997493,69.4220020276926,67.3663230154646,88.5408340235295
21,32.1756077309613,35.9328106003879,81.8358169894628,58.8703966039508,69.6784382102227,67.3663230154646,88.5408340235295
22,32.2079090983723,35.9573864841552,82.0962421492296,58.9636222503083,69.9325526309448,67.3663230154646,88.5408340235295
23,32.2351099763462,35.9709053652004,82.3383110899858,59.038091025914,70.1104051916542,67.3663230154646,88.5408340235295
24,32.229327797186,35.980581327968,82.543104913405,59.1127629257528,70.3271281036033,67.3663230154646,88.5408340235295
25,32.2545275638698,36.0037876966541,82.7376352136769,59.1719842870603,70.5587597574288,67.3663230154646,88.5408340235295
26,32.2572654011731,36.0092719347395,82.9180609668542,59.2368967404232,70.7667463174006,67.3663230154646,88.5408340235295
27,32.2853152350414,36.056736081103,83.0812437994907,59.2920003391092,70.946658747279,67.3663230154646,88.5408340235295
28,32.3009309631811,36.0381627944417,83.2351357268924,59.3353723681277,71.1445590608689,67.3663230154646,88.5408340235295
29,32.3242257557104,36.0595054698057,83.3478006362734,59.3731066334125,71.3038217044433,67.3663230154646,88.5408340235295
30,32.3444313085126,36.1039607157226,83.5192738451227,59.4165692851719,71.4667155274044,67.3663230154646,88.5408340235295


==> Figdata/fig4data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR
1,19.5730954073054,19.0599787275877,19.4363378279471,19.463963643384,19.0695212265447
2,25.1841204522049,27.8693697189608,27.7509763072063,35.5045736416885,37.0446034738444
3,26.9113175354935,28.8964826689102,41.3224417026983,39.8818826403941,43.536461380047
4,27.7057412509282,28.5017034686092,54.5711915755167,44.9928975904324,45.6072949727637
5,27.72121950158,27.5180871400827,58.5734844388496,46.3544188889177,45.0298552515023
6,27.7356934838892,26.429773308836,59.865205859835,47.2379209864172,43.6014105455179
7,27.4476691749884,25.1921193815643,60.1410208653538,47.0111620276345,41.6871402069699
8,27.2127514626797,23.923082058663,59.8662766423954,46.4999666789059,39.4497028385623
9,26.8298073693198,22.6034510764607,59.2481258501868,45.5620542525358,36.9844532813083
10,26.494684841161,21.2607081780904,58.3295139472294,44.5592180767148,34.3432523758364
11,26.0556584426199,19.8946629820701,57.2517691304612,43.1678035206766,31.5700279231427
12,25.6763175332014,18.4990783495415,55.9910643564161,41.7887529136127,28.6704793723486
13,25.2317801037623,17.1098876531747,54.607967255566,40.4236119443794,25.7012628654421
14,24.8001376077183,15.7073893157812,53.1598037460265,39.0638518664626,22.6460645211461
15,24.2946922522361,14.3081693918764,51.6001946141545,37.7217673041409,19.5335593877779
16,23.8331766326386,12.8788534379266,49.9920200423549,36.3773143679992,16.3618428941836
17,23.3614837543161,11.4715580535209,48.3381812819448,35.044612196285,13.1571412364102
18,22.8534215081111,10.0313655980843,46.6273926182054,33.7083143428708,9.91539211949764
19,22.3750796460921,8.60916541206168,44.861767571957,32.3663985210064,6.64155496103954
20,21.8723616683666,7.18156761873906,43.0730657777485,31.0239235150676,3.33225609732925
21,21.3646035333583,5.74924969606207,41.2452517626892,29.6706798883912,0
22,20.8707250957452,4.31488637809863,39.4061962316302,28.302538680148,0
23,20.3725895050508,2.87767242921603,37.5462698570335,26.9213695078168,0
24,19.8532659230666,1.43922325311872,35.6586213225909,25.5367135839252,0
25,19.3527165383219,0,33.7569551671802,24.1421695891206,0
26,18.8382429942851,0,31.840535411272,22.7469683483225,0
27,18.3380590535035,0,29.9092477678167,21.3451201220793,0
28,17.830113891676,0,27.9670056042358,19.9366851156909,0
29,17.3257850050608,0,26.0045137985173,18.5244092696247,0
30,16.8191042804265,0,24.0535508673953,17.1119719541295,0

==> Figdata/fig5data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR
100,17.6913242846067,11.9124867047423,17.3443601920039,22.1903585260553,11.9184507665904
600,26.4428014788061,26.2695296990093,53.6483866481956,42.4567500333931,38.9678203710297
1100,28.0034556092365,29.2547035284421,61.1824238240612,47.9138845022161,46.5422038714923
1600,28.8402122509468,30.5375394306527,65.0831685475537,50.4319491554311,50.1308935417115
2100,29.3051255375734,31.345410844162,67.5705723736369,51.9922596619887,52.4831793603456
2600,29.6709252010163,31.8425624832447,69.3906353135072,52.9524507429472,54.2085522837887
3100,29.9187249730261,32.1793426258491,70.7656082900271,53.6776870984619,55.5526212428886
3600,30.1394563007916,32.4866306514865,71.8993377385081,54.2807604464611,56.6467127803989
4100,30.3104118101552,32.7403481938725,72.793409144027,54.7367427339726,57.5689575974294
4600,30.4512504537106,32.9616165979762,73.5668522362413,55.0935984372425,58.3699546308682
5000,30.5573600741664,33.1067686710682,74.1185446323153,55.3276957785876,58.9307187898664

==> Figdata/fig6data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR
2,40.392,41.76,66.8,56,54.4
4,27.68,28.8,60.08,47.2,45.6
8,17.6,17.28,48.856,34.872,27.08
16,9.888,7.008,30.72,19.04,8.48

==> Figdata/fig7data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR
4,21.2,21.36,48.88,39.68,38.56
8,27.68,28.8,60.08,47.2,45.6
16,34.88,36.24,68.08,52.56,51.04
32,42.632,43.752,72.456,56.56,55.76

==> Figdata/fig8data.txt <==
xin,locMF,locMMSE,disGB,disBR-GS,disBR
100,10.1886725557615,7.29492434977508,10.1954745130015,10.1819816469907,7.30510681514942
600,12.9063244363308,12.5078318412188,16.5952913191944,11.7981692100051,12.6036402527647
1100,13.6068033745306,13.9291763686301,18.8938355940949,12.1529204518328,14.4665345368075
1600,13.8694829763555,14.4621805664093,20.1956869993647,12.2962331930101,15.4683947568173
2100,14.0328625693888,14.7413732414365,21.074137590515,12.371301771722,16.1210191881346
2600,14.1848979168362,14.9131841183763,21.7147257787446,12.4174978201601,16.5979724185527
3100,14.3005110113397,15.0558396226755,22.2093496550085,12.4487919174891,16.9500652349201
3600,14.3860531738122,15.1919547349203,22.6234847695289,12.4713932100045,17.2321577746833
4100,14.4507313942183,15.3009357588437,22.9452495169016,12.4884819921503,17.4772438411997
4600,14.5013491319273,15.3862252558272,23.2416263246396,12.5018558216557,17.6690503280387
5000,14.5363172769487,15.4421751658484,23.4422476848215,12.5106290538113,17.7989022601968

==> Figdata/fig9data.txt <==
xin,disGB,disBR-GS,disBR,disGB_uni,disBR_uni
100,16.671535968913,22.8680210285677,11.9212879166785,6.35524051263933,6.34207901043322
600,60.2926704182201,44.8574063052506,40.3776535366228,22.4025088516701,23.5287534393752
1100,68.7979092452223,51.0114104378183,48.4955384259788,37.6311584444822,35.4459023877866
1600,72.7294759195425,54.1690791867463,52.5083087516715,45.7114685399232,40.6585350918729
2100,75.1496170896892,56.0245500122783,54.9749962998894,50.2366184280361,43.8961768708454
2600,76.750266475845,57.3626425426325,56.7710618530245,53.6142040055588,46.1854168641098
3100,77.9665061880639,58.2800729271494,58.1192301712608,55.9314820560084,47.9626939953069
3600,78.9412398175443,59.0519079748036,59.2421626819125,57.9524931510764,49.3804748993587
4100,79.6809809156755,59.6592593644945,60.2066630880504,59.480574710762,50.5027008936711
4600,80.3158168665175,60.134577843383,60.9965443430578,60.8899311621128,51.5180856816816
5000,80.7326263819942,60.4463867655339,61.5544972292967,61.8177777322021,52.1841781026165
